Depth on Demand: Streaming Dense Depth from a Low Frame Rate Active Sensor

High frame rate and accurate depth estimation plays an important role in several tasks crucial to robotics and automotive perception. To date, this can be achieved through ToF and LiDAR devices for indoor and outdoor applications, respectively. However, their applicability is limited by low frame rate, energy consumption, and spatial sparsity. Depth on Demand (DoD) allows for accurate temporal and spatial depth densification achieved by exploiting a high frame rate RGB sensor coupled with a potentially lower frame rate and sparse active depth sensor. Our proposal jointly enables lower energy consumption and denser shape reconstruction, by significantly reducing the streaming requirements on the depth sensor thanks to its three core stages: i) multi-modal encoding, ii) iterative multi-modal integration, and iii) depth decoding. We present extended evidence assessing the effectiveness of DoD on indoor and outdoor video datasets, covering both environment scanning and automotive perception use cases.

==> data/memtime.txt <==
model            MAE   memory time
ours             0.043 0.263  32.625
spagnet          0.068 0.817  46.249
nlspn            0.061 0.878  55.458
completionformer 0.067 1.141  89.741

==> data/ncycles_ablation.txt <==
n_cycles mae rmse
15 0.043 0.106
14 0.042 0.106
13 0.043 0.106
12 0.043 0.106
11 0.043 0.106
10 0.043 0.106
9 0.043 0.106
8 0.043 0.107
7 0.044 0.107
6 0.045 0.108
5 0.046 0.110
4 0.048 0.112
3 0.052 0.117
2 0.059 0.126
1 0.076 0.150


==> data/pose_noise.txt <==
noise ours nlspn cmplformer spagnet
000.0 0.67436 0.94130 0.96083 0.84126
00.05 0.68874 0.94542 0.96673 0.84655
000.1 0.70941 0.95556 0.97894 0.85847
000.2 0.74172 0.98549 1.01355 0.89059
000.3 0.76368 1.02332 1.05612 0.92822

==> data/sparification.dat <==
index ours nlspn
0 0.06394102424383163, 0.09586364030838013
1 0.0635433942079544, 0.09318817406892776
2 0.05724925175309181, 0.084042988717556
3 0.05390115827322006, 0.07942058891057968
4 0.04874104633927345, 0.07050079107284546
5 0.04284333437681198, 0.06130760908126831
6 0.03779125586152077, 0.053887881338596344
7 0.032398324459791183, 0.045474253594875336
8 0.028324229642748833, 0.038368113338947296
9 0.02461119554936886, 0.03228818252682686

